Attainable forms of intermediate dimensions

The intermediate dimensions are a family of dimensions which interpolate between the Hausdorff and box dimensions of sets. We prove a necessary and sufficient condition for a given function $h(\theta)$ to be realized as the intermediate dimensions of a bounded subset of $\mathbb{R}^d$. This condition is a straightforward constraint on the Dini derivatives of $h(\theta)$, which we prove is sharp using a homogeneous Moran set construction.

==> figures/left_bump_points.txt <==
0. 0.1
0.01 0.10796
0.02 0.115841
0.03 0.123644
0.04 0.131368
0.05 0.139016
0.06 0.146588
0.07 0.154085
0.08 0.161507
0.09 0.168855
0.1 0.17613
0.11 0.183333
0.12 0.190464
0.13 0.197524
0.14 0.204513
0.15 0.211434
0.16 0.218285
0.17 0.225068
0.18 0.231784
0.19 0.238433
0.2 0.245015
0.21 0.251533
0.22 0.257985
0.23 0.264373
0.24 0.270698
0.25 0.276959
0.26 0.283159
0.27 0.289296
0.28 0.295373
0.29 0.301389
0.3 0.307345
0.31 0.313242
0.32 0.319081
0.33 0.324861
0.34 0.330584
0.35 0.33625
0.36 0.341859
0.37 0.347413
0.38 0.352911
0.39 0.358355
0.4 0.363744
0.41 0.36908
0.42 0.374363
0.43 0.379593
0.44 0.384771
0.45 0.389897
0.46 0.394973
0.47 0.399998
0.48 0.404973
0.49 0.409899
0.5 0.414775
0.51 0.419604
0.52 0.424384
0.53 0.429116
0.54 0.433801
0.55 0.43844
0.56 0.443033
0.57 0.44758
0.58 0.452081
0.59 0.456538
0.6 0.460951
0.61 0.465319
0.62 0.469644
0.63 0.473927
0.64 0.478166
0.65 0.482363
0.66 0.486519
0.67 0.490633
0.68 0.494706
0.69 0.498739
0.7 0.502732
0.71 0.506685
0.72 0.510598
0.73 0.514473
0.74 0.518309
0.75 0.522107
0.76 0.525867
0.77 0.52959
0.78 0.533275
0.79 0.536924
0.8 0.540537
0.81 0.544114
0.82 0.547655
0.83 0.551161
0.84 0.554632
0.85 0.558068
0.86 0.56147
0.87 0.564839
0.88 0.568174
0.89 0.571475
0.9 0.574744
0.91 0.577981
0.92 0.581185
0.93 0.584357
0.94 0.587498
0.95 0.590607
0.96 0.593686
0.97 0.596734
0.98 0.599751
0.99 0.602739
0.994571 0.604094


==> figures/left_connector_points.txt <==
 0. 0.7
 0.01 0.693035
 0.02 0.686139
 0.03 0.679312
 0.04 0.672553
 0.05 0.665861
 0.06 0.659235
 0.07 0.652676
 0.08 0.646181
 0.09 0.639752
 0.1 0.633386
 0.11 0.627084
 0.12 0.620844
 0.13 0.614667
 0.14 0.608551
 0.15 0.602496
 0.16 0.596501
 0.17 0.590565
 0.18 0.584689
 0.19 0.578871
 0.2 0.573112
 0.21 0.567409
 0.22 0.561763
 0.23 0.556174
 0.24 0.55064
 0.25 0.545161
 0.26 0.539736
 0.27 0.534366
 0.28 0.529049
 0.29 0.523784
 0.3 0.518573
 0.31 0.513413
 0.32 0.508304
 0.33 0.503247
 0.34 0.498239
 0.35 0.493282
 0.36 0.488373
 0.37 0.483514
 0.38 0.478703
 0.39 0.47394
 0.4 0.469224
 0.41 0.464555
 0.42 0.459933
 0.43 0.455356
 0.44 0.450825
 0.45 0.44634
 0.46 0.441899
 0.47 0.437502
 0.48 0.433148
 0.49 0.428838
 0.5 0.424571
 0.51 0.420347
 0.52 0.416164
 0.53 0.412023
 0.54 0.407924
 0.55 0.403865
 0.56 0.399846
 0.57 0.395868
 0.58 0.391929
 0.59 0.388029
 0.6 0.384168
 0.61 0.380346
 0.62 0.376561
 0.63 0.372814
 0.64 0.369105
 0.65 0.365432
 0.66 0.361796
 0.67 0.358196
 0.68 0.354632
 0.69 0.351103
 0.7 0.34761
 0.71 0.344151
 0.72 0.340727
 0.73 0.337336
 0.74 0.33398
 0.75 0.330657
 0.76 0.327366
 0.77 0.324109
 0.78 0.320884
 0.79 0.317691
 0.8 0.31453
 0.81 0.311401
 0.82 0.308302
 0.83 0.305235
 0.84 0.302197
 0.85 0.29919
 0.86 0.296213
 0.87 0.293266
 0.88 0.290348
 0.89 0.287459
 0.9 0.284599
 0.91 0.281767
 0.92 0.278963
 0.93 0.276188
 0.94 0.273439
 0.95 0.270719
 0.96 0.268025
 0.97 0.265358
 0.98 0.262718
 0.99 0.260104
 1. 0.257516
 1.01 0.254953
 1.02 0.252416
 1.03 0.249905
 1.04 0.247418
 1.05 0.244956
 1.06 0.242519
 1.07 0.240106
 1.08 0.237717
 1.09 0.235352
 1.1 0.23301
 1.11 0.230691
 1.12 0.228396
 1.13 0.226123
 1.14 0.223873
 1.15 0.221646
 1.16 0.21944
 1.17 0.217257
 1.18 0.215095
 1.19 0.212955
 1.2 0.210836
 1.21 0.208738
 1.22 0.206661
 1.23 0.204605
 1.24 0.202569
 1.25 0.200553
 1.26 0.198558
 1.27 0.196582
 1.28 0.194626
 1.29 0.19269
 1.3 0.190772
 1.31 0.188874
 1.32 0.186995
 1.33 0.185134
 1.34 0.183292
 1.35 0.181468
 1.36 0.179663
 1.37 0.177875
 1.38 0.176105
 1.39 0.174353
 1.4 0.172618
 1.41 0.1709
 1.42 0.1692
 1.43 0.167516
 1.44 0.165849
 1.45 0.164199
 1.46 0.162565
 1.47 0.160948
 1.48 0.159346
 1.49 0.157761
 1.5 0.156191


==> figures/offset_points.txt <==
0. 0.3
0.01 0.30796
0.02 0.315841
0.03 0.323644
0.04 0.331368
0.05 0.339016
0.06 0.346588
0.07 0.354085
0.08 0.361507
0.09 0.368855
0.1 0.37613
0.11 0.383333
0.12 0.390464
0.13 0.397524
0.14 0.404513
0.15 0.411434
0.16 0.418285
0.17 0.425068
0.18 0.431784
0.19 0.438433
0.2 0.445015
0.21 0.451533
0.22 0.457985
0.23 0.464373
0.24 0.470698
0.25 0.476959
0.26 0.483159
0.27 0.489296
0.28 0.495373
0.29 0.501389
0.3 0.507345
0.31 0.513242
0.32 0.519081
0.33 0.524861
0.34 0.530584
0.35 0.53625
0.36 0.541859
0.37 0.547413
0.38 0.552911
0.39 0.558355
0.4 0.563744
0.41 0.56908
0.42 0.574363
0.43 0.579593
0.44 0.584771
0.45 0.589897
0.46 0.594973
0.47 0.599998
0.48 0.604973
0.49 0.609899
0.5 0.614775
0.51 0.619604
0.52 0.624384
0.53 0.629116
0.54 0.633801
0.55 0.63844
0.56 0.643033
0.57 0.64758
0.58 0.652081
0.59 0.656538
0.6 0.660951
0.61 0.665319
0.62 0.669644
0.63 0.673927
0.64 0.678166
0.65 0.682363
0.66 0.686519
0.67 0.690633
0.68 0.694706
0.69 0.698739
0.7 0.702732
0.71 0.706685
0.72 0.710598
0.73 0.714473
0.74 0.718309
0.75 0.722107
0.76 0.725867
0.77 0.72959
0.78 0.733275
0.79 0.736924
0.8 0.740537
0.81 0.744114
0.82 0.747655
0.83 0.751161
0.84 0.754632
0.85 0.758068
0.86 0.76147
0.87 0.764839
0.88 0.768174
0.89 0.771475
0.9 0.774744
0.91 0.777981
0.92 0.781185
0.93 0.784357
0.94 0.787498
0.95 0.790607
0.96 0.793686
0.97 0.796734
0.98 0.799751
0.99 0.802739
0.994571 0.804094
0.994571 0.804094
1.00457 0.796588
1.01457 0.789231
1.02457 0.782021
1.03457 0.774958
1.04457 0.76804
1.05457 0.761265
1.06457 0.754632
1.07457 0.748139
1.08457 0.741785
1.09457 0.735568
1.10457 0.729487
1.11457 0.723541
1.12457 0.717727
1.13457 0.712045
1.14457 0.706492
1.15457 0.701068
1.16457 0.69577
1.17457 0.690598
1.18457 0.68555
1.19457 0.680624
1.20457 0.675819
1.21457 0.671133
1.22457 0.666565
1.23457 0.662113
1.24457 0.657776
1.25457 0.653552
1.26457 0.64944
1.27457 0.645439
1.28457 0.641546
1.29457 0.637761
1.30457 0.634081
1.31457 0.630506
1.32457 0.627034
1.33457 0.623662
1.34457 0.620391
1.35457 0.617218
1.36457 0.614142
1.37457 0.611161
1.38457 0.608274
1.39457 0.605479
1.40457 0.602775
1.41457 0.600161
1.42457 0.597634
1.43457 0.595193
1.44457 0.592838
1.45457 0.590565
1.46457 0.588375
1.47457 0.586265
1.48457 0.584233
1.49457 0.582279
1.50457 0.580401
1.51457 0.578597
1.52457 0.576866
1.53457 0.575206
1.54457 0.573616
1.55457 0.572094
1.56457 0.570639
1.57457 0.56925
1.58457 0.567924
1.59457 0.56666
1.60457 0.565458
1.61457 0.564314
1.62457 0.563229
1.63457 0.5622
1.64457 0.561225
1.65457 0.560304
1.66457 0.559435
1.67457 0.558616
1.68457 0.557846
1.69457 0.557123
1.70457 0.556446
1.71457 0.555813
1.72457 0.555224
1.73457 0.554675
1.74457 0.554166
1.75457 0.553696
1.76457 0.553262
1.77457 0.552864
1.78457 0.5525
1.79457 0.552167
1.80457 0.551866
1.81457 0.551594
1.82457 0.55135
1.83457 0.551132
1.84457 0.550939
1.85457 0.550769
1.86457 0.550621
1.87457 0.550493
1.88457 0.550384
1.89457 0.550293
1.90457 0.550217
1.91457 0.550156
1.92457 0.550107
1.93457 0.55007
1.94457 0.550043
1.95457 0.550023
1.96457 0.550011
1.97457 0.550004
1.98457 0.550001
1.99457 0.55
2.00457 0.55
2.01457 0.549999
2.02457 0.549996
2.03457 0.54999
2.04457 0.549978
2.05457 0.549959
2.06457 0.549933
2.07457 0.549896
2.08457 0.549849
2.09457 0.549789
2.10457 0.549714
2.11457 0.549624
2.12457 0.549517
2.13457 0.549391
2.14457 0.549245
2.15457 0.549077
2.16457 0.548886
2.17457 0.54867
2.18457 0.548428
2.19457 0.548159
2.20457 0.54786
2.21457 0.54753
2.22457 0.547169
2.23457 0.546773
2.24457 0.546343
2.25457 0.545876
2.26457 0.54537
2.27457 0.544825
2.28457 0.544239
2.29457 0.54361
2.30457 0.542937
2.31457 0.542218
2.32457 0.541452
2.33457 0.540637
2.34457 0.539772
2.35457 0.538856
2.36457 0.537886
2.37457 0.536862
2.38457 0.535781
2.39457 0.534643
2.40457 0.533445
2.41457 0.532187
2.42457 0.530867
2.43457 0.529483
2.44457 0.528033
2.45457 0.526518
2.46457 0.524933
2.47457 0.52328
2.48457 0.521555
2.49457 0.519757
2.50457 0.517885
2.51457 0.515938
2.52457 0.513913
2.53457 0.51181
2.54457 0.509626
2.55457 0.507361
2.56457 0.505012
2.57457 0.502579
2.58457 0.50006
2.59457 0.497453
2.60457 0.494757
2.61457 0.49197
2.62457 0.489091
2.63457 0.486118
2.64457 0.48305
2.65457 0.479885
2.66457 0.476622
2.67457 0.47326
2.68457 0.469796
2.69457 0.46623
2.70457 0.462559
2.71457 0.458783
2.72457 0.4549
2.73457 0.450908
2.74457 0.446805
2.75457 0.442591
2.76457 0.438264
2.77457 0.433822
2.78457 0.429264
2.79457 0.424588
2.80457 0.419794
2.81457 0.414878
2.82457 0.40984
2.83457 0.404679
2.84457 0.399392
2.85457 0.393979
2.86457 0.388437
2.87457 0.382766
2.88457 0.376964
2.89457 0.371029
2.90457 0.364959
2.91457 0.358754
2.92457 0.352412
2.93457 0.345931
2.94457 0.33931
2.95457 0.332548
2.96457 0.325642
2.97457 0.318591
2.98457 0.311394
2.99457 0.30405
2.99457 0.30405
2.99457 0.30405
3.00457 0.29804
3.01457 0.292089
3.02457 0.286198
3.03457 0.280365
3.04457 0.27459
3.05457 0.268873
3.06457 0.263213
3.07457 0.257608
3.08457 0.25206
3.09457 0.246567
3.10457 0.241129
3.11457 0.235744
3.12457 0.230414
3.13457 0.225136
3.14457 0.219911
3.15457 0.214738
3.16457 0.209616
3.17457 0.204545
3.18457 0.199525
3.19457 0.194554
3.20457 0.189633
3.21457 0.184762
3.22457 0.179938
3.23457 0.175163
3.24457 0.170435
3.25457 0.165754
3.26457 0.161119
3.27457 0.156531
3.28457 0.151989
3.29457 0.147491
3.30457 0.143039
3.31457 0.13863
3.32457 0.134266
3.33457 0.129945
3.34457 0.125667
3.35457 0.121431
3.36457 0.117238
3.37457 0.113087
3.38457 0.108976
3.39457 0.104907
3.40457 0.100878
3.41457 0.096889
3.42457 0.09294
3.43457 0.08903
3.44457 0.085159
3.45457 0.081327
3.46457 0.077533
3.47457 0.073776
3.48457 0.070057
3.49457 0.066375
3.5 0.064391
3.51 0.070715
3.52 0.076977
3.53 0.083176
3.54 0.089313
3.55 0.09539
3.56 0.101406
3.57 0.107362
3.58 0.113259
3.59 0.119097
3.6 0.124877
3.61 0.1306
3.62 0.136265
3.63 0.141875
3.64 0.147428
3.65 0.152926
3.66 0.15837
3.67 0.163759
3.68 0.169095
3.69 0.174377
3.7 0.179607
3.71 0.184785
3.72 0.189912
3.73 0.194987
3.74 0.200012
3.75 0.204987
3.76 0.209913
3.77 0.214789
3.78 0.219617
3.79 0.224397
3.8 0.229129


==> figures/right_bump_points.txt <==
0.994571 0.604094
1.00457 0.596588
1.01457 0.589231
1.02457 0.582021
1.03457 0.574958
1.04457 0.56804
1.05457 0.561265
1.06457 0.554632
1.07457 0.548139
1.08457 0.541785
1.09457 0.535568
1.10457 0.529487
1.11457 0.523541
1.12457 0.517727
1.13457 0.512045
1.14457 0.506492
1.15457 0.501068
1.16457 0.49577
1.17457 0.490598
1.18457 0.48555
1.19457 0.480624
1.20457 0.475819
1.21457 0.471133
1.22457 0.466565
1.23457 0.462113
1.24457 0.457776
1.25457 0.453552
1.26457 0.44944
1.27457 0.445439
1.28457 0.441546
1.29457 0.437761
1.30457 0.434081
1.31457 0.430506
1.32457 0.427034
1.33457 0.423662
1.34457 0.420391
1.35457 0.417218
1.36457 0.414142
1.37457 0.411161
1.38457 0.408274
1.39457 0.405479
1.40457 0.402775
1.41457 0.400161
1.42457 0.397634
1.43457 0.395193
1.44457 0.392838
1.45457 0.390565
1.46457 0.388375
1.47457 0.386265
1.48457 0.384233
1.49457 0.382279
1.50457 0.380401
1.51457 0.378597
1.52457 0.376866
1.53457 0.375206
1.54457 0.373616
1.55457 0.372094
1.56457 0.370639
1.57457 0.36925
1.58457 0.367924
1.59457 0.36666
1.60457 0.365458
1.61457 0.364314
1.62457 0.363229
1.63457 0.3622
1.64457 0.361225
1.65457 0.360304
1.66457 0.359435
1.67457 0.358616
1.68457 0.357846
1.69457 0.357123
1.70457 0.356446
1.71457 0.355813
1.72457 0.355224
1.73457 0.354675
1.74457 0.354166
1.75457 0.353696
1.76457 0.353262
1.77457 0.352864
1.78457 0.3525
1.79457 0.352167
1.80457 0.351866
1.81457 0.351594
1.82457 0.35135
1.83457 0.351132
1.84457 0.350939
1.85457 0.350769
1.86457 0.350621
1.87457 0.350493
1.88457 0.350384
1.89457 0.350293
1.90457 0.350217
1.91457 0.350156
1.92457 0.350107
1.93457 0.35007
1.94457 0.350043
1.95457 0.350023
1.96457 0.350011
1.97457 0.350004
1.98457 0.350001
1.99457 0.35
2.00457 0.35
2.01457 0.349999
2.02457 0.349996
2.03457 0.34999
2.04457 0.349978
2.05457 0.349959
2.06457 0.349933
2.07457 0.349896
2.08457 0.349849
2.09457 0.349789
2.10457 0.349714
2.11457 0.349624
2.12457 0.349517
2.13457 0.349391
2.14457 0.349245
2.15457 0.349077
2.16457 0.348886
2.17457 0.34867
2.18457 0.348428
2.19457 0.348159
2.20457 0.34786
2.21457 0.34753
2.22457 0.347169
2.23457 0.346773
2.24457 0.346343
2.25457 0.345876
2.26457 0.34537
2.27457 0.344825
2.28457 0.344239
2.29457 0.34361
2.30457 0.342937
2.31457 0.342218
2.32457 0.341452
2.33457 0.340637
2.34457 0.339772
2.35457 0.338856
2.36457 0.337886
2.37457 0.336862
2.38457 0.335781
2.39457 0.334643
2.40457 0.333445
2.41457 0.332187
2.42457 0.330867
2.43457 0.329483
2.44457 0.328033
2.45457 0.326518
2.46457 0.324933
2.47457 0.32328
2.48457 0.321555
2.49457 0.319757
2.50457 0.317885
2.51457 0.315938
2.52457 0.313913
2.53457 0.31181
2.54457 0.309626
2.55457 0.307361
2.56457 0.305012
2.57457 0.302579
2.58457 0.30006
2.59457 0.297453
2.60457 0.294757
2.61457 0.29197
2.62457 0.289091
2.63457 0.286118
2.64457 0.28305
2.65457 0.279885
2.66457 0.276622
2.67457 0.27326
2.68457 0.269796
2.69457 0.26623
2.70457 0.262559
2.71457 0.258783
2.72457 0.2549
2.73457 0.250908
2.74457 0.246805
2.75457 0.242591
2.76457 0.238264
2.77457 0.233822
2.78457 0.229264
2.79457 0.224588
2.80457 0.219794
2.81457 0.214878
2.82457 0.20984
2.83457 0.204679
2.84457 0.199392
2.85457 0.193979
2.86457 0.188437
2.87457 0.182766
2.88457 0.176964
2.89457 0.171029
2.90457 0.164959
2.91457 0.158754
2.92457 0.152412
2.93457 0.145931
2.94457 0.13931
2.95457 0.132548
2.96457 0.125642
2.97457 0.118591
2.98457 0.111394
2.99457 0.10405


==> figures/right_connector_points.txt <==
 1.5 0.156191
 1.51 0.160607
 1.52 0.164979
 1.53 0.169308
 1.54 0.173593
 1.55 0.177836
 1.56 0.182037
 1.57 0.186195
 1.58 0.190313
 1.59 0.194389
 1.6 0.198425
 1.61 0.202421
 1.62 0.206377
 1.63 0.210293
 1.64 0.214171
 1.65 0.21801
 1.66 0.221811
 1.67 0.225574
 1.68 0.2293
 1.69 0.232988
 1.7 0.23664
 1.71 0.240256
 1.72 0.243835
 1.73 0.247379
 1.74 0.250888
 1.75 0.254361
 1.76 0.2578
 1.77 0.261205
 1.78 0.264576
 1.79 0.267914
 1.8 0.271218
 1.81 0.27449
 1.82 0.277729
 1.83 0.280935
 1.84 0.28411
 1.85 0.287253
 1.86 0.290365
 1.87 0.293446
 1.88 0.296496
 1.89 0.299516
 1.9 0.302506
 1.91 0.305466
 1.92 0.308397
 1.93 0.311298
 1.94 0.314171
 1.95 0.317015
 1.96 0.319831
 1.97 0.322618
 1.98 0.325378
 1.99 0.328111
 2. 0.330816
 2.01 0.333495
 2.02 0.336146
 2.03 0.338772
 2.04 0.341371
 2.05 0.343945
 2.06 0.346492
 2.07 0.349015
 2.08 0.351512
 2.09 0.353985
 2.1 0.356433
 2.11 0.358856
 2.12 0.361255
 2.13 0.363631
 2.14 0.365983
 2.15 0.368311
 2.16 0.370617
 2.17 0.372899
 2.18 0.375159
 2.19 0.377396
 2.2 0.379611
 2.21 0.381804
 2.22 0.383975
 2.23 0.386125
 2.24 0.388253
 2.25 0.39036
 2.26 0.392445
 2.27 0.394511
 2.28 0.396555
 2.29 0.39858
 2.3 0.400584
 2.31 0.402568
 2.32 0.404533
 2.33 0.406477
 2.34 0.408403
 2.35 0.410309
 2.36 0.412197
 2.37 0.414066
 2.38 0.415916
 2.39 0.417747
 2.4 0.419561
 2.41 0.421356
 2.42 0.423134
 2.43 0.424894
 2.44 0.426636
 2.45 0.428361
 2.46 0.430069
 2.47 0.43176
 2.48 0.433434
 2.49 0.435091
 2.5 0.436732
 2.51 0.438356
 2.52 0.439965
 2.53 0.441557
 2.54 0.443134
 2.55 0.444695
 2.56 0.44624
 2.57 0.44777
 2.58 0.449284
 2.59 0.450784
 2.6 0.452269
 2.61 0.453739
 2.62 0.455194
 2.63 0.456635
 2.64 0.458061
 2.65 0.459474
 2.66 0.460872
 2.67 0.462256
 2.68 0.463627
 2.69 0.464984
 2.7 0.466327
 2.71 0.467657
 2.72 0.468974
 2.73 0.470278
 2.74 0.471569
 2.75 0.472847
 2.76 0.474112
 2.77 0.475364
 2.78 0.476605
 2.79 0.477832
 2.8 0.479048
 2.81 0.480251
 2.82 0.481443
 2.83 0.482623
 2.84 0.483791
 2.85 0.484947
 2.86 0.486092
 2.87 0.487225
 2.88 0.488347
 2.89 0.489458
 2.9 0.490558
 2.91 0.491647
 2.92 0.492725
 2.93 0.493793
 2.94 0.494849
 2.95 0.495896
 2.96 0.496931
 2.97 0.497957
 2.98 0.498972
 2.99 0.499978
 3. 0.500973

